Modeling Atmospheric Data and Identifying Dynamics: Temporal Data-Driven Modeling of Air Pollutants

Atmospheric modeling has recently experienced a surge with the advent of deep learning. Most of these models, however, predict concentrations of pollutants following a data-driven approach in which the physical laws that govern their behaviors and relationships remain hidden. With the aid of real-world air quality data collected hourly in different stations throughout Madrid, we present an empirical approach using data-driven techniques with the following goals: (1) Find parsimonious systems of ordinary differential equations via sparse identification of nonlinear dynamics (SINDy) that model the concentration of pollutants and their changes over time; (2) assess the performance and limitations of our models using stability analysis; (3) reconstruct the time series of chemical pollutants not measured in certain stations using delay coordinate embedding results. Our results show that Akaike's Information Criterion can work well in conjunction with best subset regression as to find an equilibrium between sparsity and goodness of fit. We also find that, due to the complexity of the chemical system under study, identifying the dynamics of this system over longer periods of time require higher levels of data filtering and smoothing. Stability analysis for the reconstructed ordinary differential equations (ODEs) reveals that more than half of the physically relevant critical points are saddle points, suggesting that the system is unstable even under the idealized assumption that all environmental conditions are constant over time.

==> figures/coef_9h_alpha_040_L_standard.csv <==
Station,c_dNO2_dt,x_dNO2_dt,y_dNO2_dt,xy_dNO2_dt,xx_dNO2_dt,yy_dNO2_dt,c_dO3_dt,x_dO3_dt,y_dO3_dt,xy_dO3_dt,xx_dO3_dt,yy_dO3_dt,no. real,x1,x2,x3,x4,y1,y2,y3,y4,J11,,,,J12,,,,J21,,,,J22,,,,,M1,,,,M2,,,,M3,,,,M4,,,,,,,,,mux,sdx,muy,sdy,tx1,tx2,tx3,tx4,ty1,ty2,ty3,ty4,,negative
28079008,-0.49815,-1.0818,-1.0991,11.3059,5.5196,6.0891,0.48995,0.80316,0.80548,-6.39,-3.0389,-3.6278,0,c,c,c,c,c,c,c,c,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,,,,,38.2222,11.8087,52.3333,24.8747,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,
28079016,-1.0128,-3.1222,-2.5443,-1.9398,0,-0.82183,0.73586,1.4495,1.1913,-0.58846,-0.77553,-0.45178,2,-1.04555,1.50723,c,c,-0.58846,-1.29974,c,c,-1.980705292,-0.600964348,#VALUE!,#VALUE!,0.451086054,-3.331694106,#VALUE!,#VALUE!,3.417495955,-0.123459163,#VALUE!,#VALUE!,2.338273271,1.478748509,#VALUE!,#VALUE!,,-1.980705292,-1.980705292,-1.980705292,-1.980705292,-0.600964348,-3.331694106,-0.123459163,1.478748509,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,"{2.66976, -2.3122}",,"{92.9519, -0.391683}",,27.7778,16.7166,52.8889,30.6041,10.29975887,52.97356102,#VALUE!,#VALUE!,34.87961131,13.11152707,#VALUE!,#VALUE!,,
28079017,-0.71302,-4.0848,-3.8055,-3.0467,-0.52361,-1.5597,0.62342,2.0923,1.9428,0.70989,0,0.091085,2,-1.05341,3.78417,c,c,1.21094,-1.9174,c,c,-6.671018878,-2.205915927,#VALUE!,#VALUE!,-4.373481989,-9.353593179,#VALUE!,#VALUE!,2.951934197,0.731156914,#VALUE!,#VALUE!,1.415591715,4.279851683,#VALUE!,#VALUE!,,-6.671018878,-4.373481989,2.951934197,1.415591715,-2.205915927,-9.353593179,0.731156914,4.279851683,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,"{-4.48192, -0.773506}",,"{2.95461, -0.880674}",,20.2222,16.1692,56.3333,29.3428,3.189403028,81.40920156,#VALUE!,#VALUE!,91.86567023,0.07141528,#VALUE!,#VALUE!,,
28079018,-0.44302,-0.44899,-0.28912,8.0157,4.059,4.1272,0.51286,-0.15515,-0.24965,-5.017,-2.7011,-2.6419,4,-1.151817684,1.166871035,0.605383415,-0.67395772,1.064535801,-1.415940037,-0.208741793,0.939918726,-1.266446339,-2.326081492,2.792300973,1.613927761,-0.734640694,-2.623567286,2.840413583,2.067102236,0.726423379,0.64495046,-2.378294709,-1.229867853,-0.095774945,1.377701985,-2.183908707,-1.834746683,,-1.266446339,-0.734640694,0.726423379,-0.095774945,-2.326081492,-2.623567286,0.64495046,1.377701985,2.792300973,2.840413583,-2.378294709,-2.183908707,1.613927761,2.067102236,-1.229867853,-1.834746683,,"{-0.681111 + 0.437084 i, -0.681111 - 0.437084 i}","{-1.79231, 0.843927}","{0.304196 + 0.751449 i, 0.304196 - 0.751449 Ii","{-0.766973, 0.546155}",25.5556,12.9722,52.6667,35.281,10.61399064,40.69248444,33.40875474,16.81288566,90.2245876,2.710919555,45.3020808,85.82797257,,
28079024,0.052663,-0.33607,-0.80691,-1.0013,-0.17805,-0.52917,0.25225,0.40348,0.20156,-0.093684,-0.096219,0,4,5.414339077,-1.004807164,0.255539928,-2.663489338,-1.255701394,0.846535943,-1.965274697,3.336410414,-1.00678234,-0.825894609,1.540761786,-2.728349194,-4.899328704,-0.696719437,1.017146693,-1.671014723,-0.520805454,0.517536208,0.538419202,0.603468288,-0.305676942,0.295694354,0.177619997,0.451086335,,-1.00678234,-4.899328704,-0.520805454,-0.305676942,-0.825894609,-0.696719437,0.517536208,0.295694354,1.540761786,1.017146693,0.538419202,0.177619997,-2.728349194,-1.671014723,0.603468288,0.451086335,,"{-2.29161, 0.979155}","{-0.2651 + 0.214679 I, -0.2651 - 0.214679 I}","{1.86527, -0.146886}","{-2.37103, 0.0937639}",16,6.4614,56.2222,31.3679,50.98421051,9.507538991,17.65114569,-1.209870009,16.83348424,82.77625481,-5.424340168,160.8783882,,"tx4, ty3"
28079027,-0.22639,1.0485,1.2504,-0.56713,0.61282,-1.14,0.32593,-0.88849,-0.89822,-1.437,-0.99238,-0.51134,4,-2.082125725,-1.347672511,1.510219525,-0.170897938,2.229916236,0.318785991,-1.391302974,0.495379478,-2.768088969,-0.784054435,3.688535114,0.558096088,-2.652973056,1.287873452,3.566079982,0.217856138,0.039640223,1.328221024,-1.886610931,-1.261158918,-0.186696069,0.712369341,-1.645547732,-1.159254348,,-2.768088969,-2.652973056,0.039640223,-0.186696069,-0.784054435,1.287873452,1.328221024,0.712369341,3.688535114,3.566079982,-1.886610931,-1.645547732,0.558096088,0.217856138,-1.261158918,-1.159254348,,"{-2.72669, -0.2281}","{-1.54263, 1.47094}","{1.64222, 0.400765}","{-0.980706, 0.379547}",25.8889,15.2188,56.2222,32.9233,-5.798554984,5.37894159,48.87262891,23.28803846,129.6384012,66.71768682,10.4159148,72.53172717,,tx1
28079035,-0.47237,-0.43229,-0.65335,-13.6046,-7.3721,-5.919,0.46116,0.82285,0.9607,5.9122,3.0864,2.5403,4,-2.144279581,1.38277306,-1.523211188,0.723331511,2.801205947,-1.268132124,1.569556012,-0.92562709,-6.925889428,-3.567742257,0.673058677,1.495551844,-4.641960013,-4.453276288,1.488924858,0.463587617,4.147930802,1.860980801,0.699901033,-0.18466173,2.515097196,2.693058816,-0.070542911,0.534439566,,-6.925889428,-4.641960013,4.147930802,2.515097196,-3.567742257,-4.453276288,1.860980801,2.693058816,0.673058677,1.488924858,0.699901033,-0.070542911,1.495551844,0.463587617,-0.18466173,0.534439566,,"{-3.94566, -0.465129}","{-1.66695, 0.79227}","{1.38769, -0.785175}","{1.39621, 0.633778}",45.1111,9.7781,36.6667,17.3349,24.14411983,58.63199326,30.21698868,52.18390785,85.22532497,14.68375644,63.87479651,20.62104696,,
28079039,0.20171,0.91104,1.0512,-0.91602,0.12579,-1.445,0.38563,-0.18442,-0.23267,0.14964,-0.067572,0.027547,4,1.399369616,-1.552575389,1.51960234,-3.149400096,1.015041933,1.176835165,-1.263602802,0.427958457,0.333294697,-0.557561464,2.450826995,-0.273304582,-3.164121742,-0.927663519,3.311025962,2.699313535,-0.221645533,0.201502862,-0.578870662,0.30524223,0.03265439,-0.400160825,-0.074893639,-0.680368287,,0.333294697,-3.164121742,-0.221645533,0.03265439,-0.557561464,-0.927663519,0.201502862,-0.400160825,2.450826995,3.311025962,-0.578870662,-0.074893639,-0.273304582,2.699313535,0.30524223,-0.680368287,,"{1.0338, -0.667854}","{-0.478861 + 0.425127 I, -0.478861 - 0.425127 I}","{1.18797 + 0.567309 I, 1.18797 - 0.567309 I}","{-1.40709, 0.453416}",31.3333,8.9022,52.4444,23.7861,43.7907682,17.51196337,44.86110395,3.296710465,76.58828892,80.43671892,22.38821739,62.62386265,,
28079049,-0.44714,0,-0.27104,-3.3182,-2.2918,-0.71227,0.45779,0.16599,0.20159,0.84371,0.59259,0,4,-1.202554095,0.362373583,-0.756325917,1.942064121,1.371612281,-1.174301172,1.537641086,-1.63856639,0.960743079,2.235590594,-1.635505178,-3.46455411,1.765358439,0.199370968,0.048169425,-4.380993801,-0.102010065,-0.395301719,0.56693081,1.085210706,-0.813016915,0.507328216,-0.436529739,1.84012892,,0.960743079,1.765358439,-0.102010065,-0.813016915,2.235590594,0.199370968,-0.395301719,0.507328216,-1.635505178,0.048169425,0.56693081,-0.436529739,-3.46455411,-4.380993801,1.085210706,1.84012892,,"{0.852626, -0.7049}","{2.18872, 0.554201}","{-1.65786, -0.41417}","{-2.32238, 0.697958}",26.1111,11.1517,55.2222,25.6309,12.7005775,30.15218149,17.67678027,47.76841646,90.37785721,25.12380409,94.63332491,13.22426871,,
28079054,-0.20899,0.9387,1.043,-0.92268,-0.19462,-0.78393,0.47886,-0.43936,-0.50071,-1.0251,-0.62656,-0.67928,2,1.332587362,-0.468180252,c,c,-1.068922676,0.882383406,c,c,1.40627727,0.30677696,#VALUE!,#VALUE!,1.4893694,0.091526908,#VALUE!,#VALUE!,-1.01349924,-0.757205192,#VALUE!,#VALUE!,-0.414549714,-1.219549224,#VALUE!,#VALUE!,,1.40627727,1.4893694,-1.01349924,-0.414549714,0.30677696,0.091526908,-0.757205192,-1.219549224,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,"{-0.910413 + 1.1241 I, -0.910413 - 1.1241 I}","{-1.17271, 0.259933}",,,26.4444,14.4751,53.3333,26.2583,45.73373532,19.66744403,#VALUE!,#VALUE!,25.2652077,76.50318819,#VALUE!,#VALUE!,,
28079056,-0.42019,-0.1771,0,-0.31667,-0.14981,0,0.48174,0.090696,0,5.7988,2.7699,2.6861,4,-1.051508128,-1.266797523,1.651842913,3.423828641,1.200092919,1.087484188,-2.143995565,-2.566548624,-0.242080559,-0.141915744,0.006913902,-0.390198585,0.332981079,0.401156772,-0.523089095,-1.084223816,1.224650091,-0.621005609,-3.191026113,4.175119745,0.349653847,-1.503722922,-1.93926629,6.066085006,,-0.242080559,0.332981079,1.224650091,0.349653847,-0.141915744,0.401156772,-0.621005609,-1.503722922,0.006913902,-0.523089095,-3.191026113,-1.93926629,-0.390198585,-1.084223816,4.175119745,6.066085006,,"{0.757578, -0.650005}","{-1.28597, -0.359668}","{-2.58361, 0.651259}","{5.26573, 0.410159}",36,12.51,46.8889,31.7547,22.84563332,20.15236299,56.66455484,78.8320963,84.99749061,81.42163414,-21.19303597,-34.61108159,,"ty3,ty4"
28079058,0.013125,-0.1956,0.62031,1.1584,-0.55379,0.087688,0.52295,-0.091917,-0.17638,0.11951,-0.041951,-0.37899,4,-4.181654903,-0.559640084,-0.419907461,1.86696322,-2.011901789,0.937600801,-1.544503547,0.79993028,2.105330305,1.510362932,-1.519671803,-1.336771887,-4.576558328,0.136455605,-0.136979657,2.923288767,0.018489827,0.067090594,-0.241269543,-0.15295928,0.848851741,-0.953945242,0.944139658,-0.559590379,,2.105330305,-4.576558328,0.018489827,0.848851741,1.510362932,0.136455605,0.067090594,-0.953945242,-1.519671803,-0.136979657,-0.241269543,0.944139658,-1.336771887,2.923288767,-0.15295928,-0.559590379,,"{2.03393, 0.920256}","{1.51407, -0.957655}","{-1.53301, 0.957481}","{-0.948181 + 0.544189 I, -0.948181 - 0.544189 I}",12,4.0311,53.8889,27.9528,-4.856669079,9.744034857,10.30731103,19.52591544,-2.349388328,80.09746767,10.71570125,76.24919113,,"tx1,ty1"
28079059,-0.25563,0.40817,0.6057,3.3968,2.3426,1.0216,0.38182,-0.22147,-0.27735,-0.59247,-0.4909,-0.23749,4,1.073142842,-1.488034581,1.624721871,-0.850133904,-3.30907685,1.464384262,-1.405924501,1.541241051,-5.804213401,-1.589349158,3.244672565,1.660410235,-2.510154214,-1.456825941,3.251970311,0.86702887,0.685447119,0.371878608,-0.983653844,-0.299947619,0.658590383,-0.091287389,-0.572162947,-0.50572984,,-5.804213401,-2.510154214,0.685447119,0.658590383,-1.589349158,-1.456825941,0.371878608,-0.091287389,3.244672565,3.251970311,-0.983653844,-0.572162947,1.660410235,0.86702887,-0.299947619,-0.50572984,,"{-5.52601, 0.380387}","{-0.979188, -0.701448}","{2.00202, 0.670488}","{1.53284, -0.378158}",19.8889,13.5411,55.4444,31.7258,34.42043454,-0.260725065,41.88942133,8.377151793,-49.53871033,101.9031622,10.84032047,104.3415053,,"tx2,ty1"
28079060,0.017669,0,0.60155,-3.1033,-0.88058,-1.8682,0.3044,-0.32327,-0.3465,0.42004,-0.089649,0.32261,2,-1.965484052,-1.843675361,c,c,0.608112859,2.819696157,c,c,1.574375258,-5.503355785,#VALUE!,#VALUE!,4.428883772,-4.212484973,#VALUE!,#VALUE!,0.284569085,1.191682479,#VALUE!,#VALUE!,-0.779715342,0.698406956,#VALUE!,#VALUE!,,1.574375258,4.428883772,0.284569085,-0.779715342,-5.503355785,-4.212484973,1.191682479,0.698406956,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,"{2.02391, -1.22925}","{-4.54619, -0.258758}",,,23.6667,7.433,60.5556,22.3892,9.057257041,9.962661042,#VALUE!,#VALUE!,74.17076042,123.6863412,#VALUE!,#VALUE!,,
,a_00,a_10,a_01,a_11,a_20,a_02,b_00,b_10,b_01,b_11,b_20,b_02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,"critical points with negative coordinates (line 3 M1, line 13 M1M3)",,,,,,,,,,,,,,,,,Stable node,7,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,"critical points with positive coordinates (line 9 M1, line 13 M4)",,,,,,,,,,,,,,,,,Unstable node,6,,,,,,,,,,,,,,,,
,"eigenvalues { (a_{10}+2a_{20}x+a_{11}y , a_{01}+2a_{02}y+a_{11}x) ,  (b_{10}+2b_{20}x+b_{11}y , b_{01}+2b_{02}y+b_{11}x) }",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,Saddle point,24,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,Stable Spiral,5,,,,,,,,,,,,,,,,
,Original critical points = standardized critical points*sd + mean,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,Unstable Spiral,2,,,,,,,,,,,,,,,,


==> figures/coef_9h_alpha_040_L_v2_Jacobian.csv <==
Station,c_dNO2_dt,x_dNO2_dt,y_dNO2_dt,xy_dNO2_dt,xx_dNO2_dt,yy_dNO2_dt,c_dO3_dt,x_dO3_dt,y_dO3_dt,xy_dO3_dt,xx_dO3_dt,yy_dO3_dt,no. real,x1,x2,x3,x4,y1,y2,y3,y4,J11,,,,J12,,,,J21,,,,J22,,,
28079008,-0.49815,-1.0818,-1.0991,11.3059,5.5196,6.0891,0.48995,0.80316,0.80548,-6.39,-3.0389,-3.6278,0,c,c,c,c,c,c,c,c,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!
28079016,-1.0128,-3.1222,-2.5443,-1.9398,0,-0.82183,0.73586,1.4495,1.1913,-0.58846,-0.77553,-0.45178,2,-1.04555,1.50723,c,c,-0.58846,-1.29974,c,c,-1.980705292,-0.600964348,#VALUE!,#VALUE!,0.451086054,-3.331694106,#VALUE!,#VALUE!,3.417495955,-0.123459163,#VALUE!,#VALUE!,2.338273271,1.478748509,#VALUE!,#VALUE!
28079017,-0.71302,-4.0848,-3.8055,-3.0467,-0.52361,-1.5597,0.62342,2.0923,1.9428,0.70989,0,0.091085,2,-1.05341,3.78417,c,c,1.21094,-1.9174,c,c,-6.671018878,-2.205915927,#VALUE!,#VALUE!,-4.373481989,-9.353593179,#VALUE!,#VALUE!,2.951934197,0.731156914,#VALUE!,#VALUE!,1.415591715,4.279851683,#VALUE!,#VALUE!
28079018,-0.44302,-0.44899,-0.28912,8.0157,4.059,4.1272,0.51286,-0.15515,-0.24965,-5.017,-2.7011,-2.6419,4,-1.151817684,1.166871035,0.605383415,-0.67395772,1.064535801,-1.415940037,-0.208741793,0.939918726,-1.266446339,-2.326081492,2.792300973,1.613927761,-0.734640694,-2.623567286,2.840413583,2.067102236,0.726423379,0.64495046,-2.378294709,-1.229867853,-0.095774945,1.377701985,-2.183908707,-1.834746683
28079024,0.052663,-0.33607,-0.80691,-1.0013,-0.17805,-0.52917,0.25225,0.40348,0.20156,-0.093684,-0.096219,0,4,5.414339077,-1.004807164,0.255539928,-2.663489338,-1.255701394,0.846535943,-1.965274697,3.336410414,-1.00678234,-0.825894609,1.540761786,-2.728349194,-4.899328704,-0.696719437,1.017146693,-1.671014723,-0.520805454,0.517536208,0.538419202,0.603468288,-0.305676942,0.295694354,0.177619997,0.451086335
28079027,-0.22639,1.0485,1.2504,-0.56713,0.61282,-1.14,0.32593,-0.88849,-0.89822,-1.437,-0.99238,-0.51134,4,-2.082125725,-1.347672511,1.510219525,-0.170897938,2.229916236,0.318785991,-1.391302974,0.495379478,-2.768088969,-0.784054435,3.688535114,0.558096088,-2.652973056,1.287873452,3.566079982,0.217856138,0.039640223,1.328221024,-1.886610931,-1.261158918,-0.186696069,0.712369341,-1.645547732,-1.159254348
28079035,-0.47237,-0.43229,-0.65335,-13.6046,-7.3721,-5.919,0.46116,0.82285,0.9607,5.9122,3.0864,2.5403,4,-2.144279581,1.38277306,-1.523211188,0.723331511,2.801205947,-1.268132124,1.569556012,-0.92562709,-6.925889428,-3.567742257,0.673058677,1.495551844,-4.641960013,-4.453276288,1.488924858,0.463587617,4.147930802,1.860980801,0.699901033,-0.18466173,2.515097196,2.693058816,-0.070542911,0.534439566
28079039,0.20171,0.91104,1.0512,-0.91602,0.12579,-1.445,0.38563,-0.18442,-0.23267,0.14964,-0.067572,0.027547,4,1.399369616,-1.552575389,1.51960234,-3.149400096,1.015041933,1.176835165,-1.263602802,0.427958457,0.333294697,-0.557561464,2.450826995,-0.273304582,-3.164121742,-0.927663519,3.311025962,2.699313535,-0.221645533,0.201502862,-0.578870662,0.30524223,0.03265439,-0.400160825,-0.074893639,-0.680368287
28079049,-0.44714,0,-0.27104,-3.3182,-2.2918,-0.71227,0.45779,0.16599,0.20159,0.84371,0.59259,0,4,-1.202554095,0.362373583,-0.756325917,1.942064121,1.371612281,-1.174301172,1.537641086,-1.63856639,0.960743079,2.235590594,-1.635505178,-3.46455411,1.765358439,0.199370968,0.048169425,-4.380993801,-0.102010065,-0.395301719,0.56693081,1.085210706,-0.813016915,0.507328216,-0.436529739,1.84012892
28079054,-0.20899,0.9387,1.043,-0.92268,-0.19462,-0.78393,0.47886,-0.43936,-0.50071,-1.0251,-0.62656,-0.67928,2,1.332587362,-0.468180252,c,c,-1.068922676,0.882383406,c,c,1.40627727,0.30677696,#VALUE!,#VALUE!,1.4893694,0.091526908,#VALUE!,#VALUE!,-1.01349924,-0.757205192,#VALUE!,#VALUE!,-0.414549714,-1.219549224,#VALUE!,#VALUE!
28079056,-0.42019,-0.1771,0,-0.31667,-0.14981,0,0.48174,0.090696,0,5.7988,2.7699,2.6861,4,-1.051508128,-1.266797523,1.651842913,3.423828641,1.200092919,1.087484188,-2.143995565,-2.566548624,-0.242080559,-0.141915744,0.006913902,-0.390198585,0.332981079,0.401156772,-0.523089095,-1.084223816,1.224650091,-0.621005609,-3.191026113,4.175119745,0.349653847,-1.503722922,-1.93926629,6.066085006
28079058,0.013125,-0.1956,0.62031,1.1584,-0.55379,0.087688,0.52295,-0.091917,-0.17638,0.11951,-0.041951,-0.37899,4,-4.181654903,-0.559640084,-0.419907461,1.86696322,-2.011901789,0.937600801,-1.544503547,0.79993028,2.105330305,1.510362932,-1.519671803,-1.336771887,-4.576558328,0.136455605,-0.136979657,2.923288767,0.018489827,0.067090594,-0.241269543,-0.15295928,0.848851741,-0.953945242,0.944139658,-0.559590379
28079059,-0.25563,0.40817,0.6057,3.3968,2.3426,1.0216,0.38182,-0.22147,-0.27735,-0.59247,-0.4909,-0.23749,4,1.073142842,-1.488034581,1.624721871,-0.850133904,-3.30907685,1.464384262,-1.405924501,1.541241051,-5.804213401,-1.589349158,3.244672565,1.660410235,-2.510154214,-1.456825941,3.251970311,0.86702887,0.685447119,0.371878608,-0.983653844,-0.299947619,0.658590383,-0.091287389,-0.572162947,-0.50572984
28079060,0.017669,0,0.60155,-3.1033,-0.88058,-1.8682,0.3044,-0.32327,-0.3465,0.42004,-0.089649,0.32261,2,-1.965484052,-1.843675361,c,c,0.608112859,2.819696157,c,c,1.574375258,-5.503355785,#VALUE!,#VALUE!,4.428883772,-4.212484973,#VALUE!,#VALUE!,0.284569085,1.191682479,#VALUE!,#VALUE!,-0.779715342,0.698406956,#VALUE!,#VALUE!
,a_00,a_10,a_01,a_11,a_20,a_02,b_00,b_10,b_01,b_11,b_20,b_02,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,"eigenvalues { (a_{10}+2a_{20}x+a_{11}y , a_{01}+2a_{02}y+a_{11}x) ,  (b_{10}+2b_{20}x+b_{11}y , b_{01}+2b_{02}y+b_{11}x) }",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
28079016,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
x,-1.04555,1.50723,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
y,-0.58846,-1.29974,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,-1.980705292,0.451086054,5.039206738,2.338273271,,eigenvalues,,2.81251,-2.45494,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,-0.600964348,-3.331694106,-0.123459163,1.478748509,,eigenvalues,,1.66062,-0.78284,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> figures/coef_9h_alpha_040_L_v3_eigenvalues.csv <==
Station,c_dNO2_dt,x_dNO2_dt,y_dNO2_dt,xy_dNO2_dt,xx_dNO2_dt,yy_dNO2_dt,c_dO3_dt,x_dO3_dt,y_dO3_dt,xy_dO3_dt,xx_dO3_dt,yy_dO3_dt,no. real,x1,x2,x3,x4,y1,y2,y3,y4,J11,,,,J12,,,,J21,,,,J22,,,,,M1,,,,M2,,,,M3,,,,M4,,,,,,,,
28079008,-0.49815,-1.0818,-1.0991,11.3059,5.5196,6.0891,0.48995,0.80316,0.80548,-6.39,-3.0389,-3.6278,0,c,c,c,c,c,c,c,c,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,,,,
28079016,-1.0128,-3.1222,-2.5443,-1.9398,0,-0.82183,0.73586,1.4495,1.1913,-0.58846,-0.77553,-0.45178,2,-1.04555,1.50723,c,c,-0.58846,-1.29974,c,c,-1.980705292,-0.600964348,#VALUE!,#VALUE!,0.451086054,-3.331694106,#VALUE!,#VALUE!,3.417495955,-0.123459163,#VALUE!,#VALUE!,2.338273271,1.478748509,#VALUE!,#VALUE!,,-1.980705292,-1.980705292,-1.980705292,-1.980705292,-0.600964348,-3.331694106,-0.123459163,1.478748509,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,"{2.66976, -2.3122}",,"{92.9519, -0.391683}",
28079017,-0.71302,-4.0848,-3.8055,-3.0467,-0.52361,-1.5597,0.62342,2.0923,1.9428,0.70989,0,0.091085,2,-1.05341,3.78417,c,c,1.21094,-1.9174,c,c,-6.671018878,-2.205915927,#VALUE!,#VALUE!,-4.373481989,-9.353593179,#VALUE!,#VALUE!,2.951934197,0.731156914,#VALUE!,#VALUE!,1.415591715,4.279851683,#VALUE!,#VALUE!,,-6.671018878,-4.373481989,2.951934197,1.415591715,-2.205915927,-9.353593179,0.731156914,4.279851683,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,"{-4.48192, -0.773506}",,"{2.95461, -0.880674}",
28079018,-0.44302,-0.44899,-0.28912,8.0157,4.059,4.1272,0.51286,-0.15515,-0.24965,-5.017,-2.7011,-2.6419,4,-1.151817684,1.166871035,0.605383415,-0.67395772,1.064535801,-1.415940037,-0.208741793,0.939918726,-1.266446339,-2.326081492,2.792300973,1.613927761,-0.734640694,-2.623567286,2.840413583,2.067102236,0.726423379,0.64495046,-2.378294709,-1.229867853,-0.095774945,1.377701985,-2.183908707,-1.834746683,,-1.266446339,-0.734640694,0.726423379,-0.095774945,-2.326081492,-2.623567286,0.64495046,1.377701985,2.792300973,2.840413583,-2.378294709,-2.183908707,1.613927761,2.067102236,-1.229867853,-1.834746683,,"{-0.681111 + 0.437084 i, -0.681111 - 0.437084 i}","{-1.79231, 0.843927}","{0.304196 + 0.751449 i, 0.304196 - 0.751449 Ii","{-0.766973, 0.546155}"
28079024,0.052663,-0.33607,-0.80691,-1.0013,-0.17805,-0.52917,0.25225,0.40348,0.20156,-0.093684,-0.096219,0,4,5.414339077,-1.004807164,0.255539928,-2.663489338,-1.255701394,0.846535943,-1.965274697,3.336410414,-1.00678234,-0.825894609,1.540761786,-2.728349194,-4.899328704,-0.696719437,1.017146693,-1.671014723,-0.520805454,0.517536208,0.538419202,0.603468288,-0.305676942,0.295694354,0.177619997,0.451086335,,-1.00678234,-4.899328704,-0.520805454,-0.305676942,-0.825894609,-0.696719437,0.517536208,0.295694354,1.540761786,1.017146693,0.538419202,0.177619997,-2.728349194,-1.671014723,0.603468288,0.451086335,,"{-2.29161, 0.979155}","{-0.2651 + 0.214679 I, -0.2651 - 0.214679 I}","{1.86527, -0.146886}","{-2.37103, 0.0937639}"
28079027,-0.22639,1.0485,1.2504,-0.56713,0.61282,-1.14,0.32593,-0.88849,-0.89822,-1.437,-0.99238,-0.51134,4,-2.082125725,-1.347672511,1.510219525,-0.170897938,2.229916236,0.318785991,-1.391302974,0.495379478,-2.768088969,-0.784054435,3.688535114,0.558096088,-2.652973056,1.287873452,3.566079982,0.217856138,0.039640223,1.328221024,-1.886610931,-1.261158918,-0.186696069,0.712369341,-1.645547732,-1.159254348,,-2.768088969,-2.652973056,0.039640223,-0.186696069,-0.784054435,1.287873452,1.328221024,0.712369341,3.688535114,3.566079982,-1.886610931,-1.645547732,0.558096088,0.217856138,-1.261158918,-1.159254348,,"{-2.72669, -0.2281}","{-1.54263, 1.47094}","{1.64222, 0.400765}","{-0.980706, 0.379547}"
28079035,-0.47237,-0.43229,-0.65335,-13.6046,-7.3721,-5.919,0.46116,0.82285,0.9607,5.9122,3.0864,2.5403,4,-2.144279581,1.38277306,-1.523211188,0.723331511,2.801205947,-1.268132124,1.569556012,-0.92562709,-6.925889428,-3.567742257,0.673058677,1.495551844,-4.641960013,-4.453276288,1.488924858,0.463587617,4.147930802,1.860980801,0.699901033,-0.18466173,2.515097196,2.693058816,-0.070542911,0.534439566,,-6.925889428,-4.641960013,4.147930802,2.515097196,-3.567742257,-4.453276288,1.860980801,2.693058816,0.673058677,1.488924858,0.699901033,-0.070542911,1.495551844,0.463587617,-0.18466173,0.534439566,,"{-3.94566, -0.465129}","{-1.66695, 0.79227}","{1.38769, -0.785175}","{1.39621, 0.633778}"
28079039,0.20171,0.91104,1.0512,-0.91602,0.12579,-1.445,0.38563,-0.18442,-0.23267,0.14964,-0.067572,0.027547,4,1.399369616,-1.552575389,1.51960234,-3.149400096,1.015041933,1.176835165,-1.263602802,0.427958457,0.333294697,-0.557561464,2.450826995,-0.273304582,-3.164121742,-0.927663519,3.311025962,2.699313535,-0.221645533,0.201502862,-0.578870662,0.30524223,0.03265439,-0.400160825,-0.074893639,-0.680368287,,0.333294697,-3.164121742,-0.221645533,0.03265439,-0.557561464,-0.927663519,0.201502862,-0.400160825,2.450826995,3.311025962,-0.578870662,-0.074893639,-0.273304582,2.699313535,0.30524223,-0.680368287,,"{1.0338, -0.667854}","{-0.478861 + 0.425127 I, -0.478861 - 0.425127 I}","{1.18797 + 0.567309 I, 1.18797 - 0.567309 I}","{-1.40709, 0.453416}"
28079049,-0.44714,0,-0.27104,-3.3182,-2.2918,-0.71227,0.45779,0.16599,0.20159,0.84371,0.59259,0,4,-1.202554095,0.362373583,-0.756325917,1.942064121,1.371612281,-1.174301172,1.537641086,-1.63856639,0.960743079,2.235590594,-1.635505178,-3.46455411,1.765358439,0.199370968,0.048169425,-4.380993801,-0.102010065,-0.395301719,0.56693081,1.085210706,-0.813016915,0.507328216,-0.436529739,1.84012892,,0.960743079,1.765358439,-0.102010065,-0.813016915,2.235590594,0.199370968,-0.395301719,0.507328216,-1.635505178,0.048169425,0.56693081,-0.436529739,-3.46455411,-4.380993801,1.085210706,1.84012892,,"{0.852626, -0.7049}","{2.18872, 0.554201}","{-1.65786, -0.41417}","{-2.32238, 0.697958}"
28079054,-0.20899,0.9387,1.043,-0.92268,-0.19462,-0.78393,0.47886,-0.43936,-0.50071,-1.0251,-0.62656,-0.67928,2,1.332587362,-0.468180252,c,c,-1.068922676,0.882383406,c,c,1.40627727,0.30677696,#VALUE!,#VALUE!,1.4893694,0.091526908,#VALUE!,#VALUE!,-1.01349924,-0.757205192,#VALUE!,#VALUE!,-0.414549714,-1.219549224,#VALUE!,#VALUE!,,1.40627727,1.4893694,-1.01349924,-0.414549714,0.30677696,0.091526908,-0.757205192,-1.219549224,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,"{-0.910413 + 1.1241 I, -0.910413 - 1.1241 I}","{-1.17271, 0.259933}",,
28079056,-0.42019,-0.1771,0,-0.31667,-0.14981,0,0.48174,0.090696,0,5.7988,2.7699,2.6861,4,-1.051508128,-1.266797523,1.651842913,3.423828641,1.200092919,1.087484188,-2.143995565,-2.566548624,-0.242080559,-0.141915744,0.006913902,-0.390198585,0.332981079,0.401156772,-0.523089095,-1.084223816,1.224650091,-0.621005609,-3.191026113,4.175119745,0.349653847,-1.503722922,-1.93926629,6.066085006,,-0.242080559,0.332981079,1.224650091,0.349653847,-0.141915744,0.401156772,-0.621005609,-1.503722922,0.006913902,-0.523089095,-3.191026113,-1.93926629,-0.390198585,-1.084223816,4.175119745,6.066085006,,"{0.757578, -0.650005}","{-1.28597, -0.359668}","{-2.58361, 0.651259}","{5.26573, 0.410159}"
28079058,0.013125,-0.1956,0.62031,1.1584,-0.55379,0.087688,0.52295,-0.091917,-0.17638,0.11951,-0.041951,-0.37899,4,-4.181654903,-0.559640084,-0.419907461,1.86696322,-2.011901789,0.937600801,-1.544503547,0.79993028,2.105330305,1.510362932,-1.519671803,-1.336771887,-4.576558328,0.136455605,-0.136979657,2.923288767,0.018489827,0.067090594,-0.241269543,-0.15295928,0.848851741,-0.953945242,0.944139658,-0.559590379,,2.105330305,-4.576558328,0.018489827,0.848851741,1.510362932,0.136455605,0.067090594,-0.953945242,-1.519671803,-0.136979657,-0.241269543,0.944139658,-1.336771887,2.923288767,-0.15295928,-0.559590379,,"{2.03393, 0.920256}","{1.51407, -0.957655}","{-1.53301, 0.957481}","{-0.948181 + 0.544189 I, -0.948181 - 0.544189 I}"
28079059,-0.25563,0.40817,0.6057,3.3968,2.3426,1.0216,0.38182,-0.22147,-0.27735,-0.59247,-0.4909,-0.23749,4,1.073142842,-1.488034581,1.624721871,-0.850133904,-3.30907685,1.464384262,-1.405924501,1.541241051,-5.804213401,-1.589349158,3.244672565,1.660410235,-2.510154214,-1.456825941,3.251970311,0.86702887,0.685447119,0.371878608,-0.983653844,-0.299947619,0.658590383,-0.091287389,-0.572162947,-0.50572984,,-5.804213401,-2.510154214,0.685447119,0.658590383,-1.589349158,-1.456825941,0.371878608,-0.091287389,3.244672565,3.251970311,-0.983653844,-0.572162947,1.660410235,0.86702887,-0.299947619,-0.50572984,,"{-5.52601, 0.380387}","{-0.979188, -0.701448}","{2.00202, 0.670488}","{1.53284, -0.378158}"
28079060,0.017669,0,0.60155,-3.1033,-0.88058,-1.8682,0.3044,-0.32327,-0.3465,0.42004,-0.089649,0.32261,2,-1.965484052,-1.843675361,c,c,0.608112859,2.819696157,c,c,1.574375258,-5.503355785,#VALUE!,#VALUE!,4.428883772,-4.212484973,#VALUE!,#VALUE!,0.284569085,1.191682479,#VALUE!,#VALUE!,-0.779715342,0.698406956,#VALUE!,#VALUE!,,1.574375258,4.428883772,0.284569085,-0.779715342,-5.503355785,-4.212484973,1.191682479,0.698406956,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,#VALUE!,,"{2.02391, -1.22925}","{-4.54619, -0.258758}",,
,a_00,a_10,a_01,a_11,a_20,a_02,b_00,b_10,b_01,b_11,b_20,b_02,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,"critical points with negative coordinates (line 3 M1, line 13 M1M3)",,,,,,,,,,,,,,,,,Stable node,7,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,"critical points with positive coordinates (line 9 M1, line 13 M4)",,,,,,,,,,,,,,,,,Unstable node,6,,
,"eigenvalues { (a_{10}+2a_{20}x+a_{11}y , a_{01}+2a_{02}y+a_{11}x) ,  (b_{10}+2b_{20}x+b_{11}y , b_{01}+2b_{02}y+b_{11}x) }",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,Saddle point,24,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,Stable Spiral,5,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,Unstable Spiral,2,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

